WayveScenes101: A Dataset and Benchmark for Novel View Synthesis in Autonomous Driving

We present WayveScenes101, a dataset designed to help the community advance the state of the art in novel view synthesis that focuses on challenging driving scenes containing many dynamic and deformable elements with changing geometry and texture. The dataset comprises 101 driving scenes across a wide range of environmental conditions and driving scenarios. The dataset is designed for benchmarking reconstructions on in-the-wild driving scenes, with many inherent challenges for scene reconstruction methods including image glare, rapid exposure changes, and highly dynamic scenes with significant occlusion. Along with the raw images, we include COLMAP-derived camera poses in standard data formats. We propose an evaluation protocol for evaluating models on held-out camera views that are off-axis from the training views, specifically testing the generalisation capabilities of methods. Finally, we provide detailed metadata for all scenes, including weather, time of day, and traffic conditions, to allow for a detailed model performance breakdown across scene characteristics. Dataset and code are available at https://github.com/wayveai/wayve_scenes.

==> scene_metadata.csv <==
scene_id,Weather,Time of Day,Same direction Vehicle Traffic,Road Type,Oncoming vehicle traffic,Cross vehicle traffic,Pedestrian crossing road,Pedestrian on sidewalk,Cyclists / motorbike present,Large Exposure Change,Traffic Light Change,Changing brake light / indicator,distance_travelled_m
scene_0001,Overcast,Day,Yes,Urban,Yes,No,No,Yes,Yes,No,Yes,Yes,35.793315779321574
scene_0002,Rainy,Day,No,Urban,Yes,No,Yes,Yes,No,No,Yes,No,121.2606882314467
scene_0003,Sunny,Day,Yes,Urban,Yes,No,No,No,No,Yes,No,Yes,261.88011294290345
scene_0004,Overcast,Day,No,Residential,No,No,No,Yes,No,No,No,No,146.81384342135698
scene_0005,Overcast,Day,Yes,Urban,Yes,Yes,No,Yes,Yes,No,No,Yes,110.32343555503212
scene_0006,Sunny,Day,Yes,Urban,Yes,No,No,No,No,No,No,No,268.00488818972735
scene_0007,Sunny,Day,Yes,Urban,Yes,Yes,No,Yes,No,Yes,Yes,Yes,86.98811576920343
scene_0008,Sunny,Day,Yes,Residential,Yes,Yes,No,Yes,No,Yes,No,No,102.07692862532349
scene_0009,Sunny,Day,Yes,Urban,Yes,No,No,Yes,No,Yes,Yes,Yes,272.5808392288818
scene_0010,Sunny,Day,Yes,Urban,Yes,No,No,No,No,Yes,No,Yes,91.39073951129103
scene_0011,Sunny,Day,Yes,Residential,Yes,No,No,No,No,Yes,No,No,301.4767128144813
scene_0012,Overcast,Day,Yes,Urban,Yes,No,No,Yes,Yes,No,Yes,No,53.81786039298879
scene_0013,Sunny,Day,No,Residential,No,No,No,No,No,Yes,No,No,176.18120362870104
scene_0014,Sunny,Day,Yes,Rural,Yes,No,No,No,No,Yes,No,Yes,178.89293006467415
scene_0015,Sunny,Day,Yes,Residential,Yes,Yes,No,Yes,No,Yes,No,Yes,178.0024548504698
scene_0016,Overcast,Day,Yes,Rural,No,No,No,No,No,No,No,No,186.20946398727756
scene_0017,Sunny,Day,No,Highway,Yes,No,No,No,No,Yes,No,No,363.04238915735914
scene_0018,Sunny,Day,Yes,Residential,Yes,No,Yes,No,No,Yes,No,No,199.91799833991536
scene_0019,Sunny,Day,No,Urban,No,Yes,No,No,No,Yes,No,No,86.30050789638335
scene_0020,Sunny,Day,No,Urban,No,Yes,No,No,Yes,No,No,No,13.23236589282169
scene_0021,Sunny,Day,Yes,Urban,No,Yes,Yes,Yes,No,No,No,Yes,95.25091663486819
scene_0022,Sunny,Day,Yes,Residential,Yes,Yes,No,No,No,No,No,Yes,74.31562540957339
scene_0023,Sunny,Day,Yes,Rural,Yes,No,No,No,No,Yes,No,No,207.20767853247708
scene_0024,Overcast,Dusk,No,Urban,No,No,Yes,Yes,Yes,No,No,No,57.339919183147174
scene_0025,Sunny,Day,No,Urban,No,Yes,Yes,Yes,No,Yes,No,No,118.91882798968072
scene_0026,Sunny,Day,No,Urban,No,No,Yes,Yes,No,No,No,No,105.54624604894343
scene_0027,Rainy,Day,Yes,Rural,Yes,No,No,No,No,No,No,No,174.5388542457913
scene_0028,Sunny,Day,Yes,Residential,Yes,Yes,No,No,No,No,No,No,96.37098566591521
scene_0029,Sunny,Day,Yes,Highway,Yes,No,No,No,No,No,No,No,511.79143258499425
scene_0030,Overcast,Day,Yes,Urban,Yes,Yes,Yes,Yes,Yes,No,No,Yes,55.121189361962934
scene_0031,Overcast,Day,No,Residential,Yes,No,No,No,No,No,No,No,302.43926892016316
scene_0032,Sunny,Day,Yes,Urban,No,Yes,No,Yes,No,Yes,No,Yes,113.49586486547923
scene_0033,Sunny,Day,Yes,Residential,Yes,No,No,No,No,Yes,No,No,280.92296402031207
scene_0034,Overcast,Day,Yes,Residential,Yes,No,No,Yes,Yes,No,No,No,299.5641762965388
scene_0035,Sunny,Day,Yes,Residential,Yes,No,No,No,No,Yes,No,Yes,187.90225724479933
scene_0036,Overcast,Day,No,Urban,No,Yes,No,No,No,No,No,No,105.0262381893117
scene_0037,Sunny,Day,Yes,Highway,Yes,No,No,No,No,No,No,No,70.09864444978302
scene_0038,Rainy,Day,No,Rural,Yes,No,No,No,No,No,No,No,296.07023317074527
scene_0039,Sunny,Day,Yes,Residential,Yes,No,No,No,No,Yes,No,No,226.93071243455756
scene_0040,Sunny,Day,No,Residential,No,Yes,No,No,No,No,No,No,126.5724736380871
scene_0041,Rainy,Day,Yes,Rural,Yes,No,No,No,No,No,No,No,153.45671205396138
scene_0042,Rainy,Day,Yes,Urban,Yes,Yes,No,No,No,No,No,No,83.24735791214516
scene_0043,Overcast,Day,Yes,Highway,Yes,No,No,No,No,No,No,No,348.86608210345
scene_0044,Overcast,Day,Yes,Residential,Yes,Yes,No,No,No,No,No,No,115.29948928783233
scene_0045,Sunny,Day,Yes,Urban,Yes,Yes,No,No,No,Yes,No,No,303.0453725078114
scene_0046,Sunny,Day,Yes,Urban,Yes,No,No,Yes,No,Yes,No,No,303.2838283165147
scene_0047,Sunny,Day,Yes,Urban,Yes,No,No,No,No,Yes,No,Yes,132.7494214323342
scene_0048,Sunny,Day,No,Residential,No,No,No,No,No,No,No,No,175.2329894681243
scene_0049,Rainy,Day,Yes,Residential,Yes,Yes,No,No,No,No,No,Yes,93.70521723817001
scene_0050,Sunny,Day,Yes,Highway,Yes,No,No,No,No,No,No,No,170.68948311766508
scene_0051,Sunny,Day,No,Residential,Yes,No,Yes,Yes,No,Yes,No,No,162.25862984536798
scene_0052,Sunny,Day,Yes,Residential,Yes,No,No,No,No,Yes,No,Yes,56.64224979475148
scene_0053,Sunny,Day,Yes,Urban,No,No,No,Yes,Yes,Yes,No,No,154.88288590775022
scene_0054,Sunny,Day,Yes,Residential,Yes,No,No,No,No,No,No,No,199.65371594182216
scene_0055,Sunny,Dusk,Yes,Urban,Yes,No,No,Yes,No,No,No,Yes,156.2315726276745
scene_0056,Rainy,Day,Yes,Urban,Yes,No,No,Yes,No,No,No,Yes,95.14745112811192
scene_0057,Overcast,Day,Yes,Urban,Yes,No,Yes,Yes,Yes,No,No,Yes,103.07507459711701
scene_0058,Sunny,Day,Yes,Urban,No,No,No,Yes,No,No,Yes,No,122.1888400987309
scene_0059,Overcast,Day,No,Urban,No,Yes,No,Yes,No,No,No,No,110.3598387430834
scene_0060,Sunny,Day,Yes,Urban,Yes,No,No,Yes,Yes,No,No,No,82.86963337394991
scene_0061,Overcast,Day,Yes,Urban,No,Yes,No,Yes,No,No,No,No,120.07321897051227
scene_0062,Overcast,Day,Yes,Urban,Yes,No,No,Yes,No,No,No,No,167.60089224600165
scene_0063,Overcast,Day,Yes,Urban,Yes,No,Yes,Yes,No,No,No,Yes,133.78994816741744
scene_0064,Sunny,Day,Yes,Urban,Yes,Yes,No,Yes,Yes,No,No,No,114.98453806753332
scene_0065,Sunny,Day,No,Urban,Yes,No,Yes,Yes,No,No,No,No,55.07048894762863
scene_0066,Overcast,Day,Yes,Urban,No,No,No,Yes,No,No,No,Yes,151.26401466383209
scene_0067,Overcast,Day,Yes,Urban,No,No,Yes,Yes,No,No,No,Yes,79.11421922295608
scene_0068,Overcast,Day,Yes,Urban,Yes,No,No,Yes,Yes,No,Yes,No,119.43783269924728
scene_0069,Overcast,Night,Yes,Rural,Yes,No,No,No,No,Yes,No,No,142.58057327415906
scene_0070,Overcast,Night,Yes,Rural,Yes,No,No,No,No,Yes,No,No,118.90122747566784
scene_0071,Rainy,Night,Yes,Highway,Yes,No,No,No,No,Yes,No,No,385.92513632958435
scene_0072,Overcast,Night,No,Rural,No,Yes,No,No,No,No,No,No,58.366983823871124
scene_0073,Overcast,Night,Yes,Urban,Yes,No,No,No,No,No,No,Yes,308.3085716128844
scene_0074,Overcast,Day,Yes,Urban,Yes,No,No,Yes,Yes,No,No,Yes,150.59394855070354
scene_0075,Sunny,Day,No,Urban,No,No,No,Yes,No,Yes,No,No,226.08112293769864
scene_0076,Rainy,Day,Yes,Urban,No,No,Yes,Yes,No,No,Yes,Yes,93.40121516479871
scene_0077,Overcast,Day,Yes,Urban,Yes,No,No,Yes,No,No,No,Yes,68.94459693297753
scene_0078,Overcast,Day,No,Residential,No,No,No,No,No,No,No,No,78.49065453943706
scene_0079,Sunny,Day,Yes,Residential,No,No,No,No,No,Yes,No,No,190.15242555752047
scene_0080,Sunny,Day,No,Residential,No,No,No,No,No,Yes,No,No,137.24194407192408
scene_0081,Overcast,Day,No,Residential,No,No,No,No,No,No,No,No,110.11609621879506
scene_0082,Sunny,Day,No,Residential,No,No,No,No,No,Yes,No,No,129.3484472107666
scene_0083,Sunny,Day,No,Residential,No,No,No,No,No,Yes,No,No,104.93058879256205
scene_0084,Sunny,Day,Yes,Urban,Yes,No,Yes,Yes,No,No,No,No,86.70389708152194
scene_0085,Sunny,Day,No,Residential,No,No,Yes,Yes,No,No,No,No,47.79234458025894
scene_0086,Sunny,Day,No,Residential,No,No,No,No,No,No,No,No,119.93353847840626
scene_0087,Sunny,Day,No,Residential,Yes,No,Yes,Yes,No,Yes,No,No,69.50470739870434
scene_0088,Sunny,Day,No,Residential,No,No,No,No,No,No,No,No,113.93948847141291
scene_0089,Sunny,Day,Yes,Urban,Yes,No,No,No,No,Yes,No,No,254.3324545156429
scene_0090,Sunny,Day,No,Residential,No,No,No,No,No,Yes,No,No,99.8069999586296
scene_0091,Sunny,Day,Yes,Urban,No,Yes,No,No,No,No,No,No,95.55480431469914
scene_0092,Sunny,Day,No,Residential,Yes,Yes,No,No,No,Yes,No,No,170.8872026614481
scene_0093,Sunny,Day,No,Residential,No,No,No,No,No,Yes,No,No,135.2316414961631
scene_0094,Sunny,Day,Yes,Urban,Yes,No,Yes,Yes,Yes,No,No,No,67.66155253127693
scene_0095,Sunny,Day,Yes,Urban,No,No,Yes,Yes,No,No,No,No,14.768107357847384
scene_0096,Sunny,Day,Yes,Urban,No,No,No,No,No,No,No,Yes,131.66443018149164
scene_0097,Sunny,Day,No,Urban,No,No,Yes,Yes,No,No,No,No,73.27837110805285
scene_0098,Sunny,Day,No,Urban,No,No,Yes,Yes,No,No,No,No,79.40097649499603
scene_0099,Sunny,Day,Yes,Urban,Yes,Yes,Yes,Yes,Yes,No,Yes,Yes,46.212921590549286
scene_0100,Overcast,Day,No,Residential,No,No,No,No,No,No,No,No,95.77476003570882
scene_0101,Sunny,Day,No,Residential,No,Yes,No,No,No,Yes,No,No,74.92164998900968

